Solar Rossby waves observed in GONG++ ring-diagram flow maps

Context: Solar sectoral Rossby waves have only recently been unambiguously identified in Helioseimsic and Magnetic Imager (HMI) and Michelson Doppler Imager (MDI) maps of flows near the solar surface. So far this has not been done with the Global Oscillation Network Group (GONG) ground-based observations, which have different noise properties. Aims: We utilize 17 years of GONG++ data, to identify and characterize solar Rossby waves using ring-diagram helioseismology. We compare directly with HMI ring-diagram analysis. Methods: Maps of the radial vorticity are obtained for flows within the top 2 Mm of the surface for 17 years of GONG++. The data is corrected for systematic effects including the annual periodicity related to the $B_0$ angle. We then compute the Fourier components of the radial vorticity of the flows in the co-rotating frame. We perform the same analysis on the HMI data that overlap in time. Results: We find that the solar Rossby waves have measurable amplitudes in the GONG++ sectoral power spectra for azimuthal orders between $m=3$ and $m=15$. The measured mode characteristics (frequencies, lifetimes and amplitudes) from GONG++ are consistent with the HMI measurements in the overlap period from 2010 to 2018 for $m\le9$. For higher-$m$ modes the amplitudes and frequencies agree within two sigmas. The signal-to-noise ratio of modes in GONG++ power spectra is comparable to HMI for $8\le m\le11$, but is lower by a factor of two for other modes. Conclusions: The GONG++ data provide a long and uniform data set to study solar global-scale Rossby waves from 2001.

==> mode_fits_VORT_latex.dat <==
0 & - & - & - & - & - & - & -\\
1 & $-420.8 \pm 5.9 $ & $68.7$ & $0.5$ & $0.1$ & 6.5 & 1.00 & 1.11\\
2 & - & - & - & - & - & - & -\\
3 & $-240.5 \pm 3.2 $ & $30.6^{+8.1}_{-6.4}$ & $15.5^{+6.1}_{-4.4}$ & $1.1^{+0.1}_{-0.1}$ & 14.1 & 1.00 & 1.18\\
4 & $-197.9 \pm 2.6 $ & $23.2^{+6.5}_{-5.1}$ & $25.7^{+11.4}_{-7.9}$ & $1.2^{+0.1}_{-0.1}$ & 20.9 & 1.00 & 1.07\\
5 & $-153.0 \pm 3.5 $ & $27.4^{+9.4}_{-7.0}$ & $13.5^{+6.3}_{-4.3}$ & $1.7^{+0.1}_{-0.1}$ & 7.8 & 1.00 & 0.95\\
6 & $-122.1 \pm 4.0 $ & $44.0^{+10.1}_{-8.2}$ & $25.2^{+8.3}_{-6.2}$ & $2.1^{+0.2}_{-0.2}$ & 11.7 & 1.00 & 0.97\\
7 & $-110.6 \pm 2.6 $ & $25.8^{+6.2}_{-5.0}$ & $74.7^{+30.0}_{-21.4}$ & $2.3^{+0.2}_{-0.2}$ & 32.2 & 1.00 & 1.07\\
8 & $-91.9 \pm 2.6 $ & $27.6^{+6.1}_{-5.0}$ & $83.8^{+31.7}_{-23.0}$ & $2.0^{+0.2}_{-0.2}$ & 42.0 & 1.00 & 1.03\\
9 & $-81.7 \pm 3.8 $ & $45.5^{+9.2}_{-7.6}$ & $34.9^{+10.7}_{-8.2}$ & $2.0^{+0.2}_{-0.2}$ & 17.1 & 1.00 & 1.07\\
10 & $-74.8 \pm 3.0 $ & $27.6^{+7.6}_{-6.0}$ & $53.4^{+22.3}_{-15.7}$ & $3.6^{+0.2}_{-0.2}$ & 14.9 & 1.00 & 1.14\\
11 & $-57.8 \pm 4.0 $ & $36.1^{+10.5}_{-8.1}$ & $28.2^{+11.1}_{-8.0}$ & $3.5^{+0.2}_{-0.2}$ & 8.1 & 1.00 & 1.17\\
12 & $-58.9 \pm 3.7 $ & $29.1^{+10.0}_{-7.4}$ & $24.2^{+11.1}_{-7.6}$ & $3.4^{+0.2}_{-0.2}$ & 7.2 & 1.00 & 1.35\\
13 & $-53.0 \pm 5.8 $ & $46.2^{+16.3}_{-12.1}$ & $10.5^{+4.3}_{-3.1}$ & $2.8^{+0.2}_{-0.1}$ & 3.8 & 1.00 & 1.06\\


==> mode_fits_latex.dat <==
0 & - & - & - & - & - \\
1 & $-421.11 \pm 5.93 $ & $73.15^{+15.19}_{-12.58}$ & $0.2^{+0.1}_{-0.0}$ & $0.0^{+0.0}_{-0.0}$ & 6.9 \\
2 & - & - & - & - & - \\
3 & $-239.33 \pm 3.38 $ & $32.71^{+8.58}_{-6.80}$ & $10.1^{+3.9}_{-2.8}$ & $0.8^{+0.0}_{-0.0}$ & 12.8 \\
4 & $-197.99 \pm 2.65 $ & $22.90^{+6.70}_{-5.18}$ & $19.6^{+9.0}_{-6.1}$ & $1.1^{+0.1}_{-0.1}$ & 17.8 \\
5 & $-153.06 \pm 3.57 $ & $28.62^{+9.56}_{-7.17}$ & $10.7^{+4.9}_{-3.3}$ & $1.4^{+0.1}_{-0.1}$ & 7.9 \\
6 & $-123.83 \pm 3.54 $ & $35.07^{+8.99}_{-7.15}$ & $22.2^{+8.3}_{-6.0}$ & $1.8^{+0.1}_{-0.1}$ & 12.2 \\
7 & $-111.11 \pm 2.14 $ & $17.67^{+5.33}_{-4.09}$ & $77.7^{+39.4}_{-26.2}$ & $2.6^{+0.2}_{-0.1}$ & 29.4 \\
8 & $-91.26 \pm 2.35 $ & $21.21^{+5.79}_{-4.55}$ & $79.5^{+36.2}_{-24.9}$ & $2.7^{+0.2}_{-0.2}$ & 28.9 \\
9 & $-79.90 \pm 3.10 $ & $27.92^{+7.91}_{-6.17}$ & $37.2^{+15.6}_{-11.0}$ & $2.8^{+0.2}_{-0.2}$ & 13.4 \\
10 & $-74.91 \pm 2.93 $ & $26.78^{+7.40}_{-5.80}$ & $43.7^{+18.4}_{-12.9}$ & $2.8^{+0.2}_{-0.2}$ & 15.9 \\
11 & $-57.79 \pm 3.96 $ & $36.44^{+10.35}_{-8.06}$ & $23.0^{+8.9}_{-6.4}$ & $2.7^{+0.2}_{-0.1}$ & 8.4 \\
12 & $-58.16 \pm 3.79 $ & $29.68^{+10.27}_{-7.63}$ & $19.6^{+8.9}_{-6.1}$ & $2.9^{+0.2}_{-0.1}$ & 6.9 \\
13 & $-52.94 \pm 5.70 $ & $44.44^{+16.13}_{-11.83}$ & $8.4^{+3.5}_{-2.5}$ & $2.2^{+0.1}_{-0.1}$ & 3.8 \\
14 & $-44.28 \pm 7.36 $ & $57.25^{+21.29}_{-15.52}$ & $5.2^{+2.1}_{-1.5}$ & $1.9^{+0.1}_{-0.1}$ & 2.8 \\
15 & $-25.08 \pm 6.62 $ & $57.60^{+18.50}_{-14.00}$ & $5.6^{+2.1}_{-1.5}$ & $1.6^{+0.1}_{-0.1}$ & 3.6 \\


==> vrms_latex.dat <==
0 & - & - & - & - \\
1 & - & - & - & - \\
2 & - & - & - & - \\
3 & $2.8$ & $2.9$ & $3.2$ & $4.3$\\
4 & $3.2$ & $3.2$ & $3.0$ & $2.7$\\
5 & $2.0$ & $2.1$ & $2.0$ & $1.9$\\
6 & $2.6$ & $2.6$ & $2.6$ & $2.6$\\
7 & $4.6$ & $4.5$ & $4.3$ & $4.2$\\
8 & $4.2$ & $4.1$ & $4.2$ & $4.2$\\
9 & $3.8$ & $3.6$ & $3.7$ & $3.9$\\
10 & $4.0$ & $4.0$ & $4.0$ & $4.3$\\
11 & $2.8$ & $2.6$ & $2.6$ & $2.7$\\
12 & $2.6$ & $2.7$ & $2.7$ & $2.9$\\
13 & $1.7$ & $1.7$ & $1.5$ & $1.6$\\
14 & $1.3$ & $1.2$ & $1.1$ & $1.3$\\
15 & $1.1$ & $1.1$ & $1.1$ & $1.1$\\

